Speech Recognition Transformers: Topological-lingualism Perspective

Transformers have evolved with great success in various artificial intelligence tasks. Thanks to our recent prevalence of self-attention mechanisms, which capture long-term dependency, phenomenal outcomes in speech processing and recognition tasks have been produced. The paper presents a comprehensive survey of transformer techniques oriented in speech modality. The main contents of this survey include (1) background of traditional ASR, end-to-end transformer ecosystem, and speech transformers (2) foundational models in a speech via lingualism paradigm, i.e., monolingual, bilingual, multilingual, and cross-lingual (3) dataset and languages, acoustic features, architecture, decoding, and evaluation metric from a specific topological lingualism perspective (4) popular speech transformer toolkit for building end-to-end ASR systems. Finally, highlight the discussion of open challenges and potential research directions for the community to conduct further research in this domain.

==> comments.txt <==
Referee: 1

Comments:
This paper describes the current state of research on the Transformer architecture for speech recognition tasks. The study possesses important research significance, but there are still serious deficiencies in the following aspects. (1) Firstly, the article does not have a graded and classified introduction of related literature, which is merely a list, and it is difficult to discover its effective laws and patterns.[TO DISCUSS WITH MA'AM] (2) The paper has no further elaboration on Transformer-related technologies, just a list, without analyzing the relevant technical details. (3) The format of the paper has major problems, and Tables 6-7 are beyond the page. Secondly, the text of Figures 9-11 is blurred. Also please recheck the full paper formatting issues.

Additional Questions:
Is the information in the paper sound, factual, and accurate?: Yes

If not, please explain why:

Rate how well the ideas are presented (very difficult to understand=1), very easy to understand=5): 4

Rate the overall quality of the writing (very poor=1), (excellent=5): 3

Rate the technical quality (very high=5), (high=4), (moderately high=3), (low=2), (very low=1): 3

Rate the relevance to significant areas of research or practice (very high=5), (high=4), (moderately high=3), (low=2), (very low=1): 4

Rate the general level of interest (very high=5), (high=4), (moderately high=3), (low=2), (very low=1): 4

Does this paper cite and use appropriate references?: Yes

If not, what important references are missing?:

Should anything be deleted from or condensed in the paper?: No

If so, please explain:

Is the treatment of the subject complete?: Yes

If not, what important details/ideas/analyses are missing?:

Please help ACM create a more efficient time-to-publication process: Using your best judgment, what amount of copy editing do you think this paper needs?: Heavy

Most ACM journal papers are researcher-oriented. Is this paper of potential interest to developers and engineers?: Yes


Referee: 2

Comments:
This paper is well organized and reviewed the recent cutting-edge research works on automatic speed recognisation.
Specifically, I found the most valuable contribution of this paper is their summarization of researches of different lingualist paradigms, with aspects of datasets, acoustic features, models and evaluation metrics.

If possible, I'd like to see the authors also summarize what are the best value in terms of the evaluation metrics that the state-of-art research works can achieve in each category.[MA'AM]

Additional Questions:
Is the information in the paper sound, factual, and accurate?: Yes

If not, please explain why:

Rate how well the ideas are presented (very difficult to understand=1), very easy to understand=5): 5

Rate the overall quality of the writing (very poor=1), (excellent=5): 4

Rate the technical quality (very high=5), (high=4), (moderately high=3), (low=2), (very low=1): 4

Rate the relevance to significant areas of research or practice (very high=5), (high=4), (moderately high=3), (low=2), (very low=1): 4

Rate the general level of interest (very high=5), (high=4), (moderately high=3), (low=2), (very low=1): 4

Does this paper cite and use appropriate references?: Yes

If not, what important references are missing?:

Should anything be deleted from or condensed in the paper?: No

If so, please explain:

Is the treatment of the subject complete?: Yes

If not, what important details/ideas/analyses are missing?:

Please help ACM create a more efficient time-to-publication process: Using your best judgment, what amount of copy editing do you think this paper needs?: Light

Most ACM journal papers are researcher-oriented. Is this paper of potential interest to developers and engineers?: Yes


Referee: 3

Comments:
Too many things are missing and there are too many errors in your submission. Some examples:

1. You talked about HMM/GMM, that is good. But since you bring up this topic, then where is HMM/DNN and HMM/LSTM? More importantly and more related to your survey, where is self-attention based transitional ASR models? All these missing things are standard and basis and well-known for people with decent understanding in speech processing. So if you want to have a brief discussion about the traditional ASR systems before jumping into end-to-end, please make sure to include these missing systems.

2. Too many errors in your descriptions about Transformers. Some examples.
"In order to process these input sequences in parallel, positional encoding to these vectors are added", positional encoding has NOTHING to do with parallel processing.

"spectrograms or MFCCs features ... The encoder processes these audio feature representations" Transformer encoder NEVER directly processes raw speech features, and MFCC is RARELY used for Transformer-based models.

“Specifically, multi-head self-attention enables the model to simultaneously capture various aspects of the speech signal, such as phonetic content, speaker characteristics, and prosodic features” NUMEROUS papers have found it is the LAYERS, NOT HEADS, capture different features.

I can list other 103 errors but they are just TOO MANY I cannot do them all for you. Please study Transformers and speech processing more carefully and be sure to understand things properly and correctly.

3. Please improve your writing. You always talk about something without define it, and then 3 paragraphs later you define it with errors. Also, please STOP concatenating unrelated sentences together.

Additional Questions:
Is the information in the paper sound, factual, and accurate?: No

If not, please explain why: There are too many incorrect statements and the authors seem to do not have a solid understanding of Transformers as well as speech processing. For example, the authors say "In order to process these input sequences in parallel, positional encoding to these vectors are added". However, with or without positional encoder self-attention can always be computed parallelly. Also, for the traditional speech recognition systems, the authors only talk about HMM/GMM. However, HMM/DNN, HMM/LSTM or self-attention based traditional systems are missing. There are too many factual mistakes the authors have made so it seems the authors only have shallow understandings about the topic they try to write a survey on.

Rate how well the ideas are presented (very difficult to understand=1), very easy to understand=5): 1

Rate the overall quality of the writing (very poor=1), (excellent=5): 1

Rate the technical quality (very high=5), (high=4), (moderately high=3), (low=2), (very low=1): 1

Rate the relevance to significant areas of research or practice (very high=5), (high=4), (moderately high=3), (low=2), (very low=1): 1

Rate the general level of interest (very high=5), (high=4), (moderately high=3), (low=2), (very low=1): 1

Does this paper cite and use appropriate references?: No

If not, what important references are missing?: "Recent Advances in End-to-End Automatic Speech Recognition" is a survey that covers the same topic as the author's survey, and the authors fail to cite it.

Should anything be deleted from or condensed in the paper?: No

If so, please explain:

Is the treatment of the subject complete?: No

If not, what important details/ideas/analyses are missing?: The authors seem do not properly understand Transformer or speech processing. The errors they made are too many and it is really difficult to list all of them. I've listed two examples under the first question.

==> doc_level.dat <==
Year   Count
2015		1
2016		2
2017		0
2018		1
2019		2
2020		2
2021		5
2022		8
2023		3

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> overall.dat <==
Year   Count
1991   1 
1994   2 
1997   1
1998   3
1999   1 
2001   1
2003   3 
2004   2
2005   2 
2006   2
2007   4
2008   5
2009   1
2010   2
2011   2 
2012   4 
2013   6 
2014   10
2015   7
2016   5
2017   10
2018   13
2019   18 
2020   22
2021   24
2022   26
2023   21
2024   7
